Practical parallel self-testing of Bell states via magic rectangles

Self-testing is a method to verify that one has a particular quantum state from purely classical statistics. For practical applications, such as device-independent delegated verifiable quantum computation, it is crucial that one self-tests multiple Bell states in parallel while keeping the quantum capabilities required of one side to a minimum. In this work, we use the $3 \times n$ magic rectangle games (generalizations of the magic square game) to obtain a self-test for $n$ Bell states where the one side needs only to measure single-qubit Pauli observables. The protocol requires small input sizes [constant for Alice and $O(\log n)$ bits for Bob] and is robust with robustness $O(n^{5/2} \sqrt{\varepsilon})$, where $\varepsilon$ is the closeness of the ideal (perfect) correlations to those observed. To achieve the desired self-test, we introduce a one-side-local quantum strategy for the magic square game that wins with certainty, we generalize this strategy to the family of $3 \times n$ magic rectangle games, and we supplement these nonlocal games with extra check rounds (of single and pairs of observables).

==> figures/figure1.tikz <==
\begin{tikzpicture}
    \matrix[matrix of nodes, inner sep=0, row sep=-\pgflinewidth, column sep=-\pgflinewidth, nodes={draw=gray, fill=lightgray!10, anchor=center, minimum size=1.9cm}] {
    $\knownoperator{X} \otimes I$ & $\knownoperator{X} \otimes \knownoperator{X}$ & $I \otimes \knownoperator{X}$ \\
    $-\knownoperator{X} \otimes \knownoperator{Z}$ & $\knownoperator{Y} \otimes \knownoperator{Y}$ & $-\knownoperator{Z} \otimes \knownoperator{X}$ \\
    $I \otimes \knownoperator{Z}$ & $\knownoperator{Z} \otimes \knownoperator{Z}$ & $\knownoperator{Z} \otimes I$ \\
    };
\end{tikzpicture}


==> figures/figure2.tikz <==
\begin{tikzpicture}
    \matrix[matrix of nodes, inner sep=0, row sep=-\pgflinewidth, column sep=-\pgflinewidth, nodes={draw=gray, fill=lightgray!10, anchor=center, minimum size=1.9cm}] {
    $I \otimes \knownoperator{X} \otimes \knownoperator{X}$ & $\knownoperator{X} \otimes I \otimes \knownoperator{X}$ & $\knownoperator{X} \otimes \knownoperator{X} \otimes I$ \\
    $I \otimes \knownoperator{Y} \otimes \knownoperator{Y}$ & $\knownoperator{Y} \otimes I \otimes \knownoperator{Y}$ & $\knownoperator{Y} \otimes \knownoperator{Y} \otimes I$ \\
    $I \otimes \knownoperator{Z} \otimes \knownoperator{Z}$ & $\knownoperator{Z} \otimes I \otimes \knownoperator{Z}$ & $\knownoperator{Z} \otimes \knownoperator{Z} \otimes I$ \\
    };
\end{tikzpicture}


==> figures/figure3a.tikz <==
\begin{tikzpicture}
    \matrix[matrix of nodes, inner sep=0, row sep=-\pgflinewidth, column sep=-\pgflinewidth, nodes={draw=gray, fill=lightgray!10, anchor=center, minimum size=1.9cm}] {
    $X_{A}^{2} X_{A}^{3}$ & $X_{A}^{1} X_{A}^{3}$ & $X_{A}^{1} X_{A}^{2}$ \\
    $Y_{A}^{2} Y_{A}^{3}$ & $Y_{A}^{1} Y_{A}^{3}$ & $Y_{A}^{1} Y_{A}^{2}$ \\
    $Z_{A}^{2} Z_{A}^{3}$ & $Z_{A}^{1} Z_{A}^{3}$ & $Z_{A}^{1} Z_{A}^{2}$ \\
    };
\end{tikzpicture}


==> figures/figure3b.tikz <==
\begin{tikzpicture}
    \matrix[matrix of nodes, inner sep=0, row sep=-\pgflinewidth, column sep=-\pgflinewidth, nodes={draw=gray, fill=lightgray!10, anchor=center, minimum size=1.9cm}] {
    $X_{B}^{\notqubit{1}}$ & $X_{B}^{\notqubit{2}}$ & $X_{B}^{\notqubit{3}}$ \\
    $- X_{B}^{\notqubit{1}} Z_{B}^{\notqubit{1}}$ & $- X_{B}^{\notqubit{2}} Z_{B}^{\notqubit{2}}$ & $- X_{B}^{\notqubit{3}} Z_{B}^{\notqubit{3}}$ \\
    $Z_{B}^{\notqubit{1}}$ & $Z_{B}^{\notqubit{2}}$ & $Z_{B}^{\notqubit{3}}$ \\
    };
\end{tikzpicture}


==> figures/figure4.tikz <==
\begin{tikzpicture}
    \matrix[matrix of nodes, inner sep=0, row sep=-\pgflinewidth, column sep=-\pgflinewidth, nodes={draw=gray, fill=lightgray!10, anchor=center, minimum size=1.9cm}] {
    $\displaystyle \prod_{j \neq 1} \knownoperator{X}^{j}$ & $\displaystyle \prod_{j \neq 2} \knownoperator{X}^{j}$ & |[fill=none]|$\dots$ & $\displaystyle \prod_{j \neq n} \knownoperator{X}^{j}$ \\
    $\displaystyle \prod_{j \neq 1} \knownoperator{Y}^{j}$ & $\displaystyle \prod_{j \neq 2} \knownoperator{Y}^{j}$ & |[fill=none]|$\dots$ & $\displaystyle \prod_{j \neq n} \knownoperator{Y}^{j}$ \\
    $\displaystyle \prod_{j \neq 1} \knownoperator{Z}^{j}$ & $\displaystyle \prod_{j \neq 2} \knownoperator{Z}^{j}$ & |[fill=none]|$\dots$ & $\displaystyle \prod_{j \neq n} \knownoperator{Z}^{j}$ \\
    };
\end{tikzpicture}

